Why bother with geometry? On the relevance of linear decompositions of Transformer embeddings

A recent body of work has demonstrated that Transformer embeddings can be linearly decomposed into well-defined sums of factors, that can in turn be related to specific network inputs or components. There is however still a dearth of work studying whether these mathematical reformulations are empirically meaningful. In the present work, we study representations from machine-translation decoders using two of such embedding decomposition methods. Our results indicate that, while decomposition-derived indicators effectively correlate with model performance, variation across different runs suggests a more nuanced take on this question. The high variability of our measurements indicate that geometry reflects model-specific characteristics more than it does sentence-specific computations, and that similar training conditions do not guarantee similar vector spaces.

==> data/spearman_bleu+cos_mickus+al.csv <==
layer_idx,func,ISTFC_L1norm s0 mean,ISTFC_L1norm s0 stdv,I s0 mean,I s0 stdv,S s0 mean,S s0 stdv,T s0 mean,T s0 stdv,F s0 mean,F s0 stdv,C s0 mean,C s0 stdv,ISTFC_L1norm s1 mean,ISTFC_L1norm s1 stdv,I s1 mean,I s1 stdv,S s1 mean,S s1 stdv,T s1 mean,T s1 stdv,F s1 mean,F s1 stdv,C s1 mean,C s1 stdv,ISTFC_L1norm s2 mean,ISTFC_L1norm s2 stdv,I s2 mean,I s2 stdv,S s2 mean,S s2 stdv,T s2 mean,T s2 stdv,F s2 mean,F s2 stdv,C s2 mean,C s2 stdv,ISTFC_L1norm sla mean,ISTFC_L1norm sla stdv,I sla mean,I sla stdv,S sla mean,S sla stdv,T sla mean,T sla stdv,F sla mean,F sla stdv,C sla mean,C sla stdv,ISTFC_L1norm ine mean,ISTFC_L1norm ine stdv,I ine mean,I ine stdv,S ine mean,S ine stdv,T ine mean,T ine stdv,F ine mean,F ine stdv,C ine mean,C ine stdv,ISTFC_L1norm mul mean,ISTFC_L1norm mul stdv,I mul mean,I mul stdv,S mul mean,S mul stdv,T mul mean,T mul stdv,F mul mean,F mul stdv,C mul mean,C mul stdv,ISTFC_L1norm rus_allseeds mean,ISTFC_L1norm rus_allseeds stdv,I rus_allseeds mean,I rus_allseeds stdv,S rus_allseeds mean,S rus_allseeds stdv,T rus_allseeds mean,T rus_allseeds stdv,F rus_allseeds mean,F rus_allseeds stdv,C rus_allseeds mean,C rus_allseeds stdv
1,cosine,0.7098344658344657,0.0216412214804185,0.550942882942883,0.0373216166418355,0.6704911172911172,0.0196935234941931,0.5734277698277699,0.0288719664868256,0.3471927783927784,0.02128599939034,0.7694196578196577,0.0162454970707762,0.7435600471600472,0.0161567026614664,0.5700975060975061,0.0126183568177617,0.6747330807330807,0.019434707780842,0.3495556359556359,0.0416594582041052,0.6102216906216906,0.0206961128765895,0.7968364236364237,0.0143193733010299,0.708270747870748,0.0195708749504879,0.5958015162015162,0.0282755550521678,0.5083473067473068,0.0237321863794219,0.6434696150696151,0.0196807955114014,0.3430811866811867,0.0279832515418488,0.6539029799029799,0.0158949456011333,0.7671625491625492,0.0176608514124917,0.6496914256914257,0.0284867556206091,0.6375708207708207,0.012733921632408,0.6029121089121089,0.0198094160813191,0.3577243741243742,0.027632436217156,0.7483813555813557,0.0172493559656279,0.943413905013905,0.0046880149749927,0.6873226341226341,0.0195225097724666,0.8459796155796155,0.0146520141957661,0.8468274392274392,0.0136056090436185,0.652001536001536,0.0219249869929381,0.928903324903325,0.0064359174982364,0.8298462078462079,0.0093815369721269,0.6635925551925551,0.0118638271995242,0.7528888348888347,0.0208827474726222,0.620074074874075,0.0243188442116889,0.4410811182811182,0.0276567027582473,0.7779493647493647,0.0134152905291561,0.6010659115992452,0.1381166368676784,0.6010659115992452,0.1381166368676784,0.6010659115992452,0.1381166368676784,0.6010659115992452,0.1381166368676784,0.6010659115992452,0.1381166368676784,0.6010659115992452,0.1381166368676784
2,cosine,0.6939471579471579,0.0218729461808582,0.4382415950415949,0.0385517128270088,0.5763101595101594,0.0164563508433017,0.7197214833214833,0.0136123086130332,0.6557885201885203,0.0204778181132507,0.625983583983584,0.0191747692453238,0.7214946326946328,0.0173556724444482,0.5430074622074621,0.0097496817621296,0.7174205674205674,0.0200034617421916,0.7190190218190218,0.0219628521897128,0.5882695106695106,0.0214601631811974,0.4829298869298869,0.0236508622967298,0.6348208320208321,0.0191741098595976,0.6643426051426052,0.0240980537835139,0.5715263811263811,0.0173180368282711,0.666829826029826,0.0205928908600443,0.508983250983251,0.0287809747975636,0.4187131631131631,0.0183950802196235,0.7116088944088944,0.0172334525142904,0.6674584898584899,0.0205162600932701,0.6911464655464656,0.0148661984701122,0.8043386067386068,0.0124056399377326,0.6373989013989014,0.0168140606025711,0.5359938247938247,0.0253891016862768,0.8871521091521093,0.0089295485065278,0.827928439128439,0.0125332469100933,0.8576708144708146,0.0125300791182503,0.9320345216345216,0.0056279514743257,0.8380673764673766,0.007239120590121,0.8007214671214671,0.0163796341756906,0.7469274197274198,0.0119123424331581,0.7916943500943501,0.0138951747299468,0.5999131643131643,0.0161414146669759,0.8043913359913359,0.0152589557016732,0.5955655611655611,0.0166495937363008,0.6968248136248135,0.0133956029286469,0.6081860911194243,0.0979003555469746,0.6081860911194243,0.0979003555469746,0.6081860911194243,0.0979003555469746,0.6081860911194243,0.0979003555469746,0.6081860911194243,0.0979003555469746,0.6081860911194243,0.0979003555469746
3,cosine,0.7686867558867558,0.0175720944794547,0.3189241401241401,0.0201166138148882,0.7466179958179958,0.0171103134915169,0.7974433974433974,0.0189706229263451,0.7154850386850387,0.0169552205709097,0.6838411438411438,0.0190796250985847,0.7543771195771196,0.0178811326215118,0.3647669831669832,0.0258302670320607,0.7391264339264338,0.0204691369574737,0.763020631020631,0.0154300866194316,0.6845076725076725,0.0196214619321994,0.4991257067257066,0.0269929256025851,0.6671907647907648,0.0218691437269382,0.6050316026316026,0.0245580595062263,0.6238550398550399,0.0185192100458554,0.6117306345306345,0.017114939510028,0.6362655374655374,0.0197533866385869,0.5641967485967486,0.0205767384076633,0.656397391197391,0.0200662775336551,0.2479589047589048,0.016484680413557,0.6387154035154035,0.017633122921937,0.5433303405303406,0.0247165331483643,0.5999256935256935,0.0187898182570839,0.4415768627768628,0.0284444153390842,0.8938734622734623,0.0091080036850333,0.3691342387342387,0.0240825409908602,0.9201449541449545,0.0091781086512209,0.6414310218310219,0.0180804844940304,0.8809258777258778,0.0113298910570962,0.9114849066849068,0.0108061206450755,0.8043265263265263,0.011493592984619,0.6165049293049293,0.0248271669346313,0.8350027438027438,0.0108254089700348,0.4379701079701079,0.0229041753162356,0.7571257883257883,0.0131252812640617,0.7868088356088357,0.01589248948872,0.6413440748107415,0.1325244346063727,0.6413440748107415,0.1325244346063727,0.6413440748107415,0.1325244346063727,0.6413440748107415,0.1325244346063727,0.6413440748107415,0.1325244346063727,0.6413440748107415,0.1325244346063727
4,cosine,0.7159562023562024,0.0148833973834661,0.3145559377559377,0.0282179262298222,0.7530460746460748,0.0152907702615473,0.5964173460173461,0.021510091488511,0.6966482574482573,0.0148769164133941,0.6933906513906514,0.0145275973357462,0.6899604587604589,0.020608422387488,0.3091534363534364,0.0424641803394049,0.7421778161778161,0.0195779252573648,0.6311267987267988,0.0214611821627807,0.5893193701193702,0.0255399056349646,0.6407422595422595,0.0197546747918147,0.5996889176889177,0.0193960822987472,0.4372020628020628,0.0259425651388685,0.6334611178611178,0.0192809030016506,0.3344448668448668,0.0316442321798586,0.5828641940641941,0.0247241333726765,0.3803711351711352,0.0232734778651619,0.5317898641898642,0.0232901104166848,0.1569210357210357,0.0323376518083438,0.7132018276018275,0.0144997414899247,0.1121672741672741,0.0323633242109924,0.6234426366426367,0.0194061481701216,0.4800236664236664,0.0225229585274316,0.8812389676389676,0.0092422491358728,0.478280385080385,0.0222245349075619,0.9315500571500572,0.0063903570676249,0.7027653175653177,0.0167566981207033,0.7880563532563533,0.0186952368001289,0.910081576081576,0.0089852977692516,0.8077618369618371,0.013736430314164,0.4887001695001695,0.0316125261766783,0.8551914163914164,0.0121977187915016,0.6529296781296783,0.018887690369658,0.7703014679014679,0.0163133729535995,0.8046252186252186,0.0176866973659934,0.5744737168737168,0.1487117295001631,0.5744737168737168,0.1487117295001631,0.5744737168737168,0.1487117295001631,0.5744737168737168,0.1487117295001631,0.5744737168737168,0.1487117295001631,0.5744737168737168,0.1487117295001631
5,cosine,0.6853530481530482,0.0132338792385005,0.1527964767964768,0.0323119926606635,0.7160814188814189,0.0148444686716971,0.5553988917988917,0.0195799522296072,0.7639847215847216,0.0124396877533808,0.6599230487230486,0.0170637302548578,0.7631495435495436,0.0179399376364482,0.3727598599598599,0.024687916790335,0.7560432276432276,0.020522880680109,0.6729954345954346,0.0180237075668356,0.7072506208506208,0.020012397936236,0.6643269991269991,0.0144046662972653,0.5496557028557029,0.0206025978147875,0.6595801003801003,0.0230026939102317,0.5874072438072439,0.018076615648419,0.4197652761652762,0.0226652543404517,0.4919018315018315,0.0256440646418481,0.0895509835509835,0.0301969716703711,0.661306714906715,0.0135167345178599,0.4177283737283737,0.0287064060170126,0.7415566571566571,0.0134250962629844,0.3513731961731962,0.0342294366414618,0.6658814866814866,0.0125029180541213,0.5201048489048489,0.0177170173425568,0.8907403515403516,0.0087651730396006,0.3638182118182118,0.0213411902358658,0.8964131532131532,0.0114725021984587,0.6348849576849576,0.0173500472925122,0.8447474411474409,0.0148979448440172,0.7746199542199542,0.0156492112295199,0.7942228270228269,0.015389977715997,0.57366588006588,0.0146415277083997,0.7649068229068229,0.0186722033717862,0.6377997797997799,0.0208075215983685,0.7853402597402598,0.0150549905201888,0.7134707070707071,0.0184368532916131,0.5704402461069128,0.1947875550585199,0.5704402461069128,0.1947875550585199,0.5704402461069128,0.1947875550585199,0.5704402461069128,0.1947875550585199,0.5704402461069128,0.1947875550585199,0.5704402461069128,0.1947875550585199
6,cosine,0.6621466737466737,0.0108811925514135,0.4970148458148458,0.0341359956857388,0.7320073944073945,0.0174224001799119,0.4451531027531027,0.0169535078697384,0.6018500334500334,0.0103738379925223,0.2290703698703699,0.0356965334831832,0.5386301314301315,0.0296679345806624,0.3891475191475191,0.0306256835231757,0.660613432213432,0.0186260552738551,0.347381354981355,0.0284413504970705,0.5991568287568287,0.024759198484864,0.1654240402240402,0.0471852337960968,0.5741546321546321,0.0160010493439829,0.1964524844524844,0.0184569592616226,0.5221326217326216,0.0249984670052865,0.2520455844455845,0.0193767269213303,0.596703093903094,0.0227784356383684,0.2869205869205869,0.0298564233570885,0.2638309174309174,0.0313934033883767,-0.116043086043086,0.0376617177794473,0.3406655338655339,0.024083805347361,-0.0884806988806988,0.037911035804133,0.53753714993715,0.0244239099731767,0.0718176478176478,0.0281086824685795,0.6392115812115813,0.0261867798621052,0.185436069036069,0.0307387834274,0.6288545760545761,0.0205540801768838,0.0777899985899985,0.0377463310391205,0.7274802350802352,0.017276701591656,0.2236688008688008,0.029321080941895,0.5320283764283763,0.0261139234268746,0.0053494553494553,0.0451791633784285,0.5195332919332919,0.0286382566552189,-0.0038186078186078,0.0318444652554959,0.6504570660570661,0.0256966374524412,0.3552238368238368,0.0226926248859479,0.4608891516891516,0.1751705378740603,0.4608891516891516,0.1751705378740603,0.4608891516891516,0.1751705378740603,0.4608891516891516,0.1751705378740603,0.4608891516891516,0.1751705378740603,0.4608891516891516,0.1751705378740603


==> data/spearman_bleu+cos_oh+schuler.csv <==
layer_idx,func,STC_L1norm s0 mean,STC_L1norm s0 stdv,S s0 mean,S s0 stdv,T s0 mean,T s0 stdv,C s0 mean,C s0 stdv,STC_L1norm s1 mean,STC_L1norm s1 stdv,S s1 mean,S s1 stdv,T s1 mean,T s1 stdv,C s1 mean,C s1 stdv,STC_L1norm s2 mean,STC_L1norm s2 stdv,S s2 mean,S s2 stdv,T s2 mean,T s2 stdv,C s2 mean,C s2 stdv,STC_L1norm sla mean,STC_L1norm sla stdv,S sla mean,S sla stdv,T sla mean,T sla stdv,C sla mean,C sla stdv,STC_L1norm ine mean,STC_L1norm ine stdv,S ine mean,S ine stdv,T ine mean,T ine stdv,C ine mean,C ine stdv,STC_L1norm mul mean,STC_L1norm mul stdv,S mul mean,S mul stdv,T mul mean,T mul stdv,C mul mean,C mul stdv,STC_L1norm rus_allseeds mean,STC_L1norm rus_allseeds stdv,S rus_allseeds mean,S rus_allseeds stdv,T rus_allseeds mean,T rus_allseeds stdv,C rus_allseeds mean,C rus_allseeds stdv
1,cosine,0.2070963474963474,0.0163425197125962,0.020428806028806,0.0202065521002382,-0.0533909513909513,0.0226458710995618,0.4991605091605092,0.0189297665956974,0.4057248157248157,0.0199660267350018,0.021421981021981,0.0271025066485349,0.4582284958284958,0.020320726686579,0.3548153504153504,0.0226390429739186,0.2029031029031029,0.01260238816499,0.1550633366633366,0.0252848400220722,-0.0031700491700491,0.0149132968033632,0.4030124806124806,0.0201648881951644,0.4269359373359373,0.0305806553665698,0.0180677388677388,0.0357394355997628,0.1420608748608748,0.0289499256666371,0.7188112668112667,0.0207636656296704,0.4435229587229586,0.0192134489102735,0.2051669855669855,0.029206010974844,0.4488846228846229,0.0238987949971638,0.2751486999486999,0.020075014297834,0.5235176091176091,0.0281591263308708,0.5362318894318895,0.0221784855863244,0.1590547206547206,0.0290515255307395,0.6126225858225858,0.024732527495054,0.2226078521078521,0.1909239669243796,0.2226078521078521,0.1909239669243796,0.2226078521078521,0.1909239669243796,0.2226078521078521,0.1909239669243796
2,cosine,0.2264981960981961,0.0152574084167454,0.0483524739524739,0.0236230391882122,0.0573242133242133,0.0209907894307679,0.4343468135468136,0.0148634883043555,0.4179448287448287,0.0307168944550148,0.0741970413970413,0.0260715060223821,0.4966762498762499,0.0222567491043233,0.3469321789321789,0.0348750888236938,0.249181561981562,0.016214822208661,0.2111538599538599,0.0214378976258757,0.0975593739593739,0.0106430242694517,0.373434995034995,0.0187879491450479,0.6298387390387391,0.0211178979793739,0.4806860034860035,0.0333612582329924,0.4371175827175827,0.0266668673799578,0.7312380892380891,0.0154304480144733,0.6287332871332871,0.0145236799804867,0.2587343011343011,0.0160421517272797,0.6937989313989312,0.0200152152477713,0.4434956190956191,0.020742229293818,0.3309357129357129,0.035361976077943,0.3461903201903201,0.0330139419050866,0.1566476358476358,0.0335633650867481,0.3904829944829944,0.0359725945065201,0.2528001489001489,0.1552843143309553,0.2528001489001489,0.1552843143309553,0.2528001489001489,0.1552843143309553,0.2528001489001489,0.1552843143309553
3,cosine,0.361623046023046,0.0191544849861156,0.030242525042525,0.0274760165895398,0.2109988413988413,0.0190767892634696,0.432245945045945,0.0299845169876234,0.3712960864960865,0.0298857682408128,0.1153588645588645,0.0295243992297432,0.2537831705831705,0.0265546376188783,0.3948301236301236,0.0265146636169358,0.2689558609558609,0.0201542444606052,0.22046957006957,0.018967226601977,0.1562419082419082,0.0195288802110078,0.3303089271089271,0.0246349877713233,0.6932936888936889,0.0197970919732126,0.6739460443460443,0.0199613347014764,0.5368773172773172,0.0313610695323847,0.7007579627579628,0.0147827333342564,0.4872624888624889,0.0157720885401101,0.2732800820800821,0.0160511877962976,0.47120534000534,0.0143313620585064,0.3866903510903511,0.019613874466696,0.3323448743448743,0.0352498485507533,0.2977891585891585,0.0330017654162438,0.2131503319503319,0.0348077516887282,0.3758886686886687,0.0353592352663486,0.2621962390962391,0.1197287289269113,0.2621962390962391,0.1197287289269113,0.2621962390962391,0.1197287289269113,0.2621962390962391,0.1197287289269113
4,cosine,0.4131491067491067,0.0215568857099712,0.0045351633351633,0.0239733803950364,0.368400852000852,0.0272067747213284,0.4632739860739862,0.0296598254097737,0.5436687720687721,0.0251742261941796,0.1225201381201381,0.0262882144498113,0.4976008496008496,0.0158733400987209,0.4005058689058689,0.0318155490395337,0.3311301107301107,0.020591669755127,0.2483474039474039,0.022696636318633,0.2774554406554406,0.0250607238463403,0.400283391083391,0.0214726495570665,0.6417598137598137,0.0282579988994716,0.5810111846111845,0.0254313264379653,0.6159071283071285,0.0297529297523127,0.3688837480837481,0.0323350837223293,0.4532639336639336,0.0125493206354354,0.3133282309282309,0.0219147832080126,0.311837767037767,0.0245704338916037,0.4919454719454719,0.0110068150420812,0.3841549585549585,0.0338909569586947,0.3105463341463342,0.0311264231480696,0.259039045039045,0.0369803021072791,0.4835874263874263,0.0319662915867058,0.3392392569392571,0.1516671402722945,0.3392392569392571,0.1516671402722945,0.3392392569392571,0.1516671402722945,0.3392392569392571,0.1516671402722945
5,cosine,0.5852882024882026,0.0197282236070634,0.0039406467406467,0.0310151796466135,0.5893198669198669,0.0207225561747473,0.5962661926661926,0.0237117320490813,0.6181130101130102,0.0178239033186423,0.0303380091380091,0.0437623408390457,0.542601869001869,0.029433108598653,0.6338766050766051,0.0257083213011993,0.2143446355446355,0.0205498774716173,0.1218182406182406,0.0172978459197949,0.1426669234669234,0.0190880888031326,0.2765280641280641,0.026732330122454,0.5710835266835266,0.0269073597820207,0.458159400959401,0.0283429025577591,0.7230567414567415,0.022293434958334,0.1063817071817071,0.0291483553010139,0.4671005823005822,0.0203761227735052,0.250219005019005,0.0250318267558976,0.2921225753225753,0.0346942731682995,0.5530974370974372,0.0167303532537187,0.332396465996466,0.0385706387877856,0.2739218067218066,0.0316101023779731,0.2234265206265206,0.0394423894546586,0.3974632598632598,0.0412151921047992,0.3629251888251888,0.2440469635727463,0.3629251888251888,0.2440469635727463,0.3629251888251888,0.2440469635727463,0.3629251888251888,0.2440469635727463
6,cosine,0.364403186003186,0.0205668317816758,0.3198240294240294,0.0173785627551556,0.1731527619527619,0.026888305146168,0.2510756474756474,0.0278261399956504,0.2999339195339195,0.0349794802668894,0.1613501045501045,0.0400989714913478,0.1999225819225819,0.0330012779926164,0.2745101661101661,0.0414312852861003,0.3967518091518092,0.0379769389767014,0.0969923385923385,0.0254356254709037,0.3633479745479745,0.038010697420688,0.2577931077931078,0.0410005825362519,0.3899651051651052,0.0247570675667895,0.2782870822870823,0.0372748002039457,0.3895495819495819,0.0234008170828312,0.0807444819444819,0.0258961983991459,0.6423983163983163,0.0201961856832377,0.3482746634746634,0.0239065971874932,0.6453846105846105,0.0172000605803123,0.4191410271410271,0.0363230833771098,0.4252278136278136,0.0373441867395704,0.337196915996916,0.0313031535673497,0.260318779118779,0.0327946489167443,0.342980670980671,0.0370009513682257,0.2632548022548022,0.0938645250493447,0.2632548022548022,0.0938645250493447,0.2632548022548022,0.0938645250493447,0.2632548022548022,0.0938645250493447


==> data/spearman_bleu+nr_mickus+al.csv <==
layer_idx,func,ISTFC_L1norm s0 mean,ISTFC_L1norm s0 stdv,I s0 mean,I s0 stdv,S s0 mean,S s0 stdv,T s0 mean,T s0 stdv,F s0 mean,F s0 stdv,C s0 mean,C s0 stdv,ISTFC_L1norm s1 mean,ISTFC_L1norm s1 stdv,I s1 mean,I s1 stdv,S s1 mean,S s1 stdv,T s1 mean,T s1 stdv,F s1 mean,F s1 stdv,C s1 mean,C s1 stdv,ISTFC_L1norm s2 mean,ISTFC_L1norm s2 stdv,I s2 mean,I s2 stdv,S s2 mean,S s2 stdv,T s2 mean,T s2 stdv,F s2 mean,F s2 stdv,C s2 mean,C s2 stdv,ISTFC_L1norm sla mean,ISTFC_L1norm sla stdv,I sla mean,I sla stdv,S sla mean,S sla stdv,T sla mean,T sla stdv,F sla mean,F sla stdv,C sla mean,C sla stdv,ISTFC_L1norm ine mean,ISTFC_L1norm ine stdv,I ine mean,I ine stdv,S ine mean,S ine stdv,T ine mean,T ine stdv,F ine mean,F ine stdv,C ine mean,C ine stdv,ISTFC_L1norm mul mean,ISTFC_L1norm mul stdv,I mul mean,I mul stdv,S mul mean,S mul stdv,T mul mean,T mul stdv,F mul mean,F mul stdv,C mul mean,C mul stdv,ISTFC_L1norm rus_allseeds mean,ISTFC_L1norm rus_allseeds stdv,I rus_allseeds mean,I rus_allseeds stdv,S rus_allseeds mean,S rus_allseeds stdv,T rus_allseeds mean,T rus_allseeds stdv,F rus_allseeds mean,F rus_allseeds stdv,C rus_allseeds mean,C rus_allseeds stdv
1,norm_ratio,0.6657999765999767,0.0124559289278164,0.7090886542886542,0.0201378935303857,0.6481019053019053,0.0130224736798805,0.3403709911709912,0.0321133292529456,0.3592831552831553,0.0197780229264202,0.5235594207594207,0.0122839113427782,0.7269838593838595,0.0214413739061961,0.7497283209283209,0.022186650578402,0.7080628296628296,0.0198796082197885,0.6683034023034022,0.0242952082730575,0.4735514683514683,0.0376318714697331,0.5102697326697327,0.0244011317352106,0.6834837846837847,0.0227989752607097,0.5988122256122256,0.028459383308061,0.5644887976887977,0.0152837552071707,0.685456901056901,0.0229628033031373,0.4918357318357317,0.0310470367002005,0.5551177987177986,0.0282795329485291,0.691752704952705,0.0218030917995035,0.7031926067926068,0.0240222414026715,0.3698608574608575,0.0198349423305618,0.3421305541305541,0.0390169833065633,0.6422199866199867,0.0292233835363676,0.6353526137526139,0.0261343550620138,0.9087367671367672,0.0035333710279712,0.8804854616854618,0.0085085844321428,0.7622756162756165,0.0132654172669041,0.5705501669501669,0.0242142717764674,0.5808121032121031,0.0339423421113198,0.8521767637767639,0.0088070406282017,0.865520501120501,0.0119223081193776,0.704273209073209,0.0144909963888971,0.5912716496716498,0.0182034624392264,0.8173074133074133,0.0139601789257727,0.6972675804675805,0.021446552912049,0.7202395022395022,0.0117966146212563,0.5923499420166091,0.121893228115174,0.5923499420166091,0.121893228115174,0.5923499420166091,0.121893228115174,0.5923499420166091,0.121893228115174,0.5923499420166091,0.121893228115174,0.5923499420166091,0.121893228115174
2,norm_ratio,0.7580301632301633,0.0151522085782912,0.6357870093870093,0.0245255563616313,0.7644759900759901,0.0179789162884094,0.727757600957601,0.0155409029181796,0.6544831432831433,0.0157761704412654,0.6937876741876742,0.0123396251490477,0.7354250122250124,0.0229578538016032,0.7899145287145287,0.0202868119887338,0.6970796662796663,0.0248680059581679,0.706505498105498,0.0222262756959809,0.587808997008997,0.0246427054030457,0.6894838806838807,0.0241842650047022,0.6625939261939261,0.0231889708936416,0.6292320568320569,0.0238645589424784,0.6410202902202903,0.0281005382213584,0.6393049269049269,0.0247520567911776,0.5955509247509247,0.0258977288194311,0.6245929793929794,0.0256891241375137,0.7523009963009963,0.0186953838160804,0.7164759816759817,0.0220893027092924,0.6849085821085821,0.0372541039832443,0.7834058302058301,0.0194649859191905,0.7287793095793095,0.0178843517111042,0.6483955371955372,0.0201063695941263,0.9299631563631564,0.0041734475116795,0.8904830160830162,0.0055513368492128,0.4769836277836277,0.0328277100076811,0.9249415473415472,0.0068875024824502,0.8838067386067385,0.0127022417277977,0.8970043554043553,0.0065442939526031,0.8363868035868036,0.0136311236209528,0.7779861483861484,0.0160564488666699,0.7683149127149127,0.0150212325980551,0.7937420105420105,0.0210100033498456,0.6814407646407645,0.0153963457496923,0.7388917004917005,0.0154027271572024,0.6796019038019036,0.0613102404113838,0.6796019038019036,0.0613102404113838,0.6796019038019036,0.0613102404113838,0.6796019038019036,0.0613102404113838,0.6796019038019036,0.0613102404113838,0.6796019038019036,0.0613102404113838
3,norm_ratio,0.7660080616080616,0.0152357031398388,0.4742388326388327,0.031696846379395,0.7027902535902537,0.0098869400980848,0.7784708252708252,0.016264949763208,0.6986940242940245,0.0148493211392467,0.7175996747996749,0.0114996843677347,0.7748869220869221,0.0220128104782807,0.612469456069456,0.0311376682782129,0.6790546150546151,0.0290152570595077,0.7678342342342341,0.0193437042643812,0.7535055191055191,0.0189924963366852,0.7131795675795676,0.0236143683456837,0.6904403524403524,0.0229876458520846,0.5461114813114814,0.0219186155312418,0.6023825339825339,0.0318398851221943,0.6615612747612748,0.0236145411969379,0.6744938940938942,0.0254298330569365,0.6591198879198878,0.0243527787267954,0.7560488244488244,0.017963853088615,0.5791179931179931,0.0307666616553341,0.6756191052191053,0.01930481588046,0.792073264873265,0.0166776670443442,0.7032936588936589,0.0137258963774175,0.6260633864633864,0.0196570084756442,0.9404663492663492,0.0039639927209462,0.8960607560607562,0.0068716027511265,0.7960359436359437,0.0142020156028413,0.8974607134607133,0.0084511412458115,0.909038667038667,0.0078642224611993,0.9255145623145624,0.005793885971884,0.8531089139089139,0.0122845134096941,0.7953174573174573,0.0154551330534363,0.6251147171147171,0.025667986008823,0.7454188046188046,0.0230001071836471,0.834561326961327,0.0130561445315058,0.7926882834882834,0.0151187288849103,0.6818245228245227,0.0828028832648334,0.6818245228245227,0.0828028832648334,0.6818245228245227,0.0828028832648334,0.6818245228245227,0.0828028832648334,0.6818245228245227,0.0828028832648334,0.6818245228245227,0.0828028832648334
4,norm_ratio,0.6526991194991195,0.0122979086194965,0.2781901353901354,0.0267389943212564,0.5217802245802245,0.0259429046967203,0.6495919959919959,0.0144307409548045,0.3761831165831166,0.0193830880747998,0.7484213084213083,0.0125780420129829,0.7667403491403493,0.0216630456503388,0.1724445464445464,0.025846213124951,0.6147922395922396,0.0191317612635222,0.7375775875775876,0.0186523238861105,0.692179260979261,0.0227923330182029,0.7468190212190212,0.0226544232685258,0.6589270921270921,0.0240057298310842,0.3264652584652585,0.0229077147626906,0.5186201558201559,0.0375849671699635,0.6334928302928303,0.0219581245531931,0.5417704061704062,0.0257662197532724,0.6747260475260475,0.0235246081708408,0.7720374040374041,0.015276337800049,0.4513971397971398,0.0198356588563702,0.658851132051132,0.0218613920080633,0.7981339105339106,0.0170395857357132,0.685443473043473,0.0208922499744449,0.6960038028038029,0.0177154919098858,0.9411292587292588,0.004379680872354,0.7846967638967638,0.0117805222986038,0.8457952701952701,0.0166024116913167,0.8793860385860384,0.0084446693087565,0.7778323958323958,0.0178592347877361,0.921314138114138,0.0063155605166844,0.8567819843819844,0.0138895228417172,0.7541212313212313,0.0152382432096687,0.727061779061779,0.0227977910789519,0.735071187071187,0.0184419808673793,0.7161072333072332,0.0224488203476987,0.8275420039420041,0.0143252314851095,0.5728567053233722,0.1732109495174499,0.5728567053233722,0.1732109495174499,0.5728567053233722,0.1732109495174499,0.5728567053233722,0.1732109495174499,0.5728567053233722,0.1732109495174499,0.5728567053233722,0.1732109495174499
5,norm_ratio,0.697606174006174,0.0120359115034066,0.5559843663843664,0.0180500117513644,0.5895214599214599,0.0197865717573582,0.6693595485595485,0.0133836980477946,0.3455696231696231,0.0172971212505958,0.7714548562548564,0.0178693936170765,0.8049932241932242,0.0172938308310804,0.5512685428685429,0.0266169300281751,0.6444889512889513,0.0208677363704598,0.758372525972526,0.016327408788741,0.6554788334788335,0.0208794911084004,0.7737219645219645,0.0185717785003189,0.6554454494454495,0.0228610844092713,0.6810947754947756,0.0198871014872669,0.5586911766911766,0.0286713075061935,0.6607740247740248,0.0230786829111608,0.0965181329181329,0.0330210526668034,0.6677076113076114,0.0242690428022526,0.7724164544164545,0.0174182140975733,0.4815042195042194,0.0230900851061468,0.6386614958614958,0.0212583965571482,0.7445762945762946,0.0225370570479367,0.6482612186612187,0.0271272969545766,0.7510950082950083,0.0201166988508855,0.9107193563193564,0.0043316152368477,0.617419491019491,0.0085164615126721,0.7831725667725667,0.0181363944956371,0.87703934983935,0.0080582965320352,0.5437136941136942,0.0180709150915491,0.8981207549207548,0.008254427704,0.8415959571959573,0.0131746490523237,0.7388254292254293,0.0103998185201696,0.4177984873984874,0.030946076907222,0.6695038655038654,0.0198181357133762,0.6385578865578865,0.0245420235950754,0.8126871962871963,0.0154811368989485,0.6187806245139577,0.1653342535145288,0.6187806245139577,0.1653342535145288,0.6187806245139577,0.1653342535145288,0.6187806245139577,0.1653342535145288,0.6187806245139577,0.1653342535145288,0.6187806245139577,0.1653342535145288
6,norm_ratio,0.7258078426078426,0.0121547148200073,0.6127678243678243,0.0060014136132941,0.4270577566577567,0.0301165346527125,0.7331112503112505,0.014871150508521,0.5774119334119334,0.0248880752796976,0.6138245514245514,0.0150764218617301,0.7059286887286886,0.0215973793662439,0.6361667413667413,0.0221257065527454,0.3632834132834133,0.0262633737297764,0.762859178059178,0.0219196448555726,0.2926358986358987,0.0274195827975261,0.6175667443667443,0.0242721754053281,0.6732030876030877,0.0216445948111005,0.6284499296499296,0.0221881312753045,0.4078815154815155,0.0308316742696265,0.6662321822321822,0.0218687624996359,0.4167529623529623,0.0250181512589383,0.5957728073728074,0.0363882249485929,0.5534227310227311,0.0280563978027984,0.4515205059205059,0.0337390850863034,0.2353015093015093,0.0320766579214641,0.633614952014952,0.0218437310468676,-0.0170790986790986,0.0393310112736638,0.5782836910836912,0.0194212968942988,0.8176309012309012,0.0116881428395398,0.5606750738750739,0.0270505282081945,0.6743201183201183,0.0189341870138051,0.7689418197418197,0.013885990704819,0.3000567840567841,0.0222653388955233,0.62091847011847,0.0166840859631676,0.7207485619485621,0.022244084060061,0.2858785598785599,0.0322102083403596,0.5112158748158747,0.0391913056530852,0.625521711921712,0.0182320186992901,0.4675585363585363,0.0220200996303179,0.6057385149385148,0.0230929508077133,0.5809285726619061,0.1373474327326754,0.5809285726619061,0.1373474327326754,0.5809285726619061,0.1373474327326754,0.5809285726619061,0.1373474327326754,0.5809285726619061,0.1373474327326754,0.5809285726619061,0.1373474327326754


==> data/spearman_bleu+nr_oh+schuler.csv <==
layer_idx,func,STC_L1norm s0 mean,STC_L1norm s0 stdv,S s0 mean,S s0 stdv,T s0 mean,T s0 stdv,C s0 mean,C s0 stdv,STC_L1norm s1 mean,STC_L1norm s1 stdv,S s1 mean,S s1 stdv,T s1 mean,T s1 stdv,C s1 mean,C s1 stdv,STC_L1norm s2 mean,STC_L1norm s2 stdv,S s2 mean,S s2 stdv,T s2 mean,T s2 stdv,C s2 mean,C s2 stdv,STC_L1norm sla mean,STC_L1norm sla stdv,S sla mean,S sla stdv,T sla mean,T sla stdv,C sla mean,C sla stdv,STC_L1norm ine mean,STC_L1norm ine stdv,S ine mean,S ine stdv,T ine mean,T ine stdv,C ine mean,C ine stdv,STC_L1norm mul mean,STC_L1norm mul stdv,S mul mean,S mul stdv,T mul mean,T mul stdv,C mul mean,C mul stdv,STC_L1norm rus_allseeds mean,STC_L1norm rus_allseeds stdv,S rus_allseeds mean,S rus_allseeds stdv,T rus_allseeds mean,T rus_allseeds stdv,C rus_allseeds mean,C rus_allseeds stdv
1,norm_ratio,0.5841612189612191,0.0138837800681465,0.0721036141036141,0.0361583747159751,0.5121531573531575,0.0171474142622544,0.7175111675111676,0.0118681055242203,0.5310950298950299,0.0317598119895611,0.4797604365604366,0.028128450442725,0.265848735048735,0.0361299819243926,0.5479371487371487,0.0315468887369722,0.4650161502161501,0.0273273745556506,-0.0683145935145935,0.0295559811974803,0.4557194685194685,0.0240890500441406,0.5164506952506953,0.0266647758358524,0.6118783834783834,0.0233834050699872,-0.0050479778479778,0.0345975927782714,0.7617125109125109,0.0101849424049143,0.5820393864393865,0.0246947456996743,0.6434022626022626,0.0238681348909845,0.6029709641709642,0.0277868201013669,0.5082207018207018,0.0226773533471067,0.6865798657798658,0.0199566953654303,0.6525815109815108,0.0163056555880994,0.4634843234843234,0.0216085808635871,0.687827835827836,0.0143719861064732,0.6443682875682876,0.0160438436260846,0.4232868523868521,0.2169321778549132,0.4232868523868521,0.2169321778549132,0.4232868523868521,0.2169321778549132,0.4232868523868521,0.2169321778549132
2,norm_ratio,0.4811958911958912,0.0241944022602589,-0.0463824559824559,0.0332754966418673,0.52831086991087,0.0182460515607271,0.6781648981648982,0.016271673569402,0.3346059286059286,0.0322470406251203,0.3004724524724524,0.0266365010109426,0.1469040785040785,0.0302335424861845,0.4149989193989194,0.0338188679589782,0.368816968016968,0.0333883610231288,0.1181849393849393,0.0409204201598473,0.3872447252447253,0.0241401904043371,0.4401354537354537,0.0284712558902388,0.4564671412671412,0.0293296728348897,0.0605364941364941,0.0292815291545975,0.5995854643854643,0.0225747849251833,0.3921497961497962,0.0344647645550968,0.647708186108186,0.0122562664468234,0.6167439707439708,0.0166761379587856,0.4420920808920809,0.0105889170510464,0.7276774480774482,0.0126771857040551,0.1877711417711417,0.0253247316998412,0.1311425727425727,0.0268003895775161,0.210166402966403,0.0239142653802017,0.1712263628263628,0.0241213494140496,0.3460543890543889,0.1911157620527062,0.3460543890543889,0.1911157620527062,0.3460543890543889,0.1911157620527062,0.3460543890543889,0.1911157620527062
3,norm_ratio,0.4633953037953038,0.0110737503397262,0.0520218724218724,0.0196585360617425,0.5642439518439519,0.0102179574557277,0.3930854478854478,0.0175372965533532,0.3512460596460597,0.0265468268071242,0.2263738615738615,0.0282473614737182,0.2239636747636747,0.0234573067905124,0.4744163224163224,0.0270692236144801,0.294451276051276,0.0263511021706406,0.0022589026589026,0.0307018678617325,0.3528160464160464,0.0201437582960412,0.3763178359178359,0.0226062041021748,0.1464085956085956,0.0305212853109667,-0.030062304062304,0.0335863619272983,0.1861949809949809,0.0393183453383638,0.1109400509400509,0.035601284752923,0.5226585954585954,0.0111735713198168,0.4440832884832885,0.0121873759385405,0.3780184404184404,0.0101977324113545,0.5602007182007183,0.0233921255604559,0.029196903996904,0.0222867335690427,-0.0149788385788385,0.0289696781293404,0.024054492054492,0.0169973236609072,0.015006045006045,0.0206870872324429,0.3145492129492128,0.1617444975250211,0.3145492129492128,0.1617444975250211,0.3145492129492128,0.1617444975250211,0.3145492129492128,0.1617444975250211
4,norm_ratio,0.3515922119922119,0.0142472632288602,0.0474267978267978,0.0246187019077689,0.4477012201012201,0.0232168809846869,0.2690733542733542,0.0207273061181051,0.4380909324909325,0.0239105725896076,0.1891854979854979,0.0346208801217029,0.299054801054801,0.0213470999560984,0.5340404364404364,0.0236040323865102,0.2826609870609869,0.0248775463634069,-0.0235951447951447,0.0303770123527741,0.3469473205473206,0.0217687218447321,0.3735427275427275,0.0228841604679826,0.1951554211554211,0.0259516588222329,0.1741269553269553,0.0328534414869448,0.1015267771267771,0.0280786435641299,0.1213142857142857,0.0265459562393202,0.4170635478635479,0.0185698540955519,0.2990044874044874,0.01594169166319,0.3578654774654774,0.0158388271185402,0.4886679350679351,0.0249596811232524,0.0225186213186213,0.0218075227431545,-0.0352769932769932,0.0280341065881974,0.020620085020085,0.0178275493781784,0.0211122499122499,0.019202106064589,0.2963100952100952,0.157236002731889,0.2963100952100952,0.157236002731889,0.2963100952100952,0.157236002731889,0.2963100952100952,0.157236002731889
5,norm_ratio,0.3282323082323082,0.0179134526674189,0.2441637641637641,0.0265154837339229,0.321200114000114,0.0139576840235151,0.1867013251013251,0.029978650240486,0.6169982689982689,0.0178367691130167,0.2086044418044418,0.0293579714407785,0.573615984015984,0.0188366119899788,0.6867595143595144,0.0151956498830693,0.3066586734586735,0.0274820161088924,-0.0112015264015264,0.0331467334037622,0.3431249327249327,0.0233967183816579,0.3987762423762424,0.0255562156588011,0.1838443262443262,0.0123139052506596,0.2959621423621423,0.022055699841021,0.035697812097812,0.0107602632986901,0.0827788415788415,0.0101730514321966,0.5203533619533618,0.0166554010776451,0.4083112599112598,0.0158760978815822,0.4948778488778489,0.0155667040048963,0.5411634143634142,0.0207200962760639,0.0343236787236787,0.0265929784707464,-0.0470975378975378,0.0259656112729081,0.023872285072285,0.0274386516205257,0.0580259764259764,0.0290561486200985,0.3503028369028368,0.1911656360320575,0.3503028369028368,0.1911656360320575,0.3503028369028368,0.1911656360320575,0.3503028369028368,0.1911656360320575
6,norm_ratio,0.1992104568104568,0.0338268211253989,0.0882607806607806,0.0512866464699211,0.1345522117522117,0.0222260940514051,0.1970067434067433,0.0321042039657633,0.6309831705831705,0.0216839668330028,0.2088318336318336,0.0532952215992176,0.5789302565302565,0.018139686522795,0.7117758001758002,0.0137367368218817,0.4507215151215151,0.0269691232342118,0.2257207285207285,0.0249622040473826,0.4422051066051066,0.0277504973202435,0.523353328953329,0.0318055378168302,0.3480392388392388,0.0109747994669747,0.5328834420834422,0.0148928642843352,0.1128152988152988,0.0161680792456051,0.1648873408873409,0.0146072910533268,0.6710614526614526,0.0137911083864754,0.6279376155376155,0.0162769747602571,0.6090768354768354,0.0179662268225542,0.5615242403242403,0.0216336398965265,0.1355343899343899,0.0314160677748238,0.0864291216291216,0.033320382989597,0.1017435393435393,0.0298949308106654,0.1334277746277746,0.0300128537469921,0.3659626610626609,0.2081046417864376,0.3659626610626609,0.2081046417864376,0.3659626610626609,0.2081046417864376,0.3659626610626609,0.2081046417864376

